From the Beginning: Key Transitions in the First 15 Years of DNSSEC

When the global rollout of the DNS Security Extensions (DNSSEC) began in 2005, a first-of-its-kind trial started: The complexity of a core Internet protocol was magnified in favor of better security for the overall Internet. Thereby, the scale of the loosely-federated delegation in DNS became an unprecedented cryptographic key management challenge. Though fundamental for current and future operational success, our community lacks a clear notion of how to empirically evaluate the process of securely transitioning keys. In this paper, we propose two building blocks to formally characterize and assess key transitions. First, the anatomy of key transitions, i.e., measurable and well-defined properties of key changes; and second, a novel classification model based on this anatomy for describing key transition practices in abstract terms. This abstraction allows for classifying operational behavior. We apply our proposed transition anatomy and transition classes to describe the global DNSSEC deployment. Specifically, we use measurements from the first 15 years of the DNSSEC rollout to detect and understand which key transitions have been used to what degree and which rates of errors and warnings occurred. In contrast to prior work, we consider all possible transitions and not only 1:1 key rollovers. Our results show measurable gaps between prescribed key management processes and key transitions in the wild. We also find evidence that such noncompliant transitions are needed in operations.

==> stats/key-errors-per-year-barplot-body.dat <==
year,ancient,exp,future,inverted,no-sigs,pre-incep
'06,37.8787878787879,1.51515151515152,0,0,0,0
'07,66.5224068127879,3.93689794778724,0.725952813067151,0,0,0
'08,62.9772121929565,0.0696342461222429,16.4093100987065,0,2.96467802865449,0
'09,11.5578180135362,8.09278648695551,0,0,3.92780702261815,0
'10,17.3703973736003,7.13451869708323,0.0223361977048503,0,3.37908741882056,0.0514153984904102
'11,0,0,0,0,0,0
'12,9.56955999382342,0.00451945058545716,0,0,1.89779262500989,0
'13,13.3416142346625,0.15102963538836,0.039388656226153,0,1.98049346426812,0.0202115528918037
'14,13.6025948265718,0.0400508382538127,0.0169558293337309,0.00204639319545028,2.59584976842868,0
'15,10.3589493992065,0.00534995560189284,0.0067200661828654,0.00143535394197125,1.79301804696609,0
'16,3.53275616512056,0.00384786511950134,0.00214925799467643,0.000173327257635196,0.484120363300865,0
'17,1.1683342427679,0.089769992682614,0.000871716082072069,6.7055083236313e-05,0.250752483762193,0
'18,2.15409913290399,0.075989875034486,0.0068862397578149,0,0.284068355359797,8.77227994626101e-05
'19,0.79841958112203,0.0661231186486079,0.00191525338601396,4.01801409653279e-05,0.446963888098307,0.000334834508044399
'20,1.2187142596122,0.0862566994461329,0.00137681976916621,2.54182111230685e-05,0.236724036557657,0.000444818694653699


==> stats/key-errors-per-year-barplot-raw-body.dat <==
ancient & 175 & 4765 & 36176 & 1998 & NA & 41217 & 25409 & 167665 & 186119 & 158774 & 203820 & 69694 & 196446 & 59613 & 287679\\
\dhline
exp & 7 & 282 & 40 & 1399 & NA & 16929 & 12 & 1898 & 548 & 82 & 222 & 5355 & 6930 & 4937 & 20361\\
\dhline
future & NA & 52 & 9426 & NA & NA & 53 & NA & 495 & 232 & 103 & 124 & 52 & 628 & 143 & 325\\
\dhline
inverted & NA & NA & NA & NA & NA & NA & NA & NA & 28 & 22 & 10 & 4 & NA & 3 & 6\\
\dhline
no-sigs & NA & NA & 1703 & 679 & NA & 8018 & 5039 & 24889 & 35518 & 27482 & 27931 & 14958 & 25906 & 33372 & 55879\\
\dhline
pre-incep & NA & NA & NA & NA & NA & 122 & NA & 254 & NA & NA & NA & NA & 8 & 25 & 105\\
\dhline
valid & 280 & 2064 & 10098 & 13211 & NA & 170944 & 235059 & 1061506 & 1145816 & 1346260 & 5537326 & 5875182 & 8889718 & 7368282 & 23240768\\


==> stats/ksk-rfcclass-per-year-barplot-body.dat <==
,5011,DoubleDS,DoubleKSK,DoubleRRset,unknown
'06,100,0,0,0,0
'07,40.5405405405405,2.7027027027027,0,0,56.7567567567568
'08,100,0,0,0,0
'09,36.9834710743802,1.65289256198347,2.27272727272727,0,59.0909090909091
'10,16.9828782970847,0.601573345673299,3.16211630418016,1.850994909764,77.4024371432979
'11,42.4242424242424,0,39.3939393939394,0,18.1818181818182
'12,18.232044198895,10.9296180638962,7.03819361037713,2.45015613740091,61.3499879894307
'13,19.3299892511645,6.67144392690792,30.6879254747402,2.47581512002866,40.8348262271587
'14,7.95986517695525,6.3775669433868,31.4899194806816,0.956557018912677,53.2160913800637
'15,11.6482504604052,4.68133385951066,22.0731386477243,1.35655090765588,60.240726124704
'16,8.75370776060953,11.8313914038115,12.2167077024486,0.384346949458134,66.8138461836723
'17,2.00941046221976,17.3576898237845,14.596180459452,0.264969093089768,65.771750161454
'18,1.45744303655737,17.2743389254857,16.0244089051449,0.144811241532461,65.0989978912796
'19,2.63629307719263,30.0186996689078,8.80227146941409,0.0265266756835531,58.5162091088019
'20,5.22104399282984,37.5696113488481,12.3762422058429,0.0610882972716979,44.7720141552075


==> stats/ksk-rfcclass-per-year-barplot-raw-body.dat <==
\emph{KSK Transitions} \\
\quad RFC 5011 & 11 & 15 & 4 & 179 & 2202 & 14 & 759 & 5395 & 5101 & 7084 & 18061 & 5445 & 3905 & 16100 & 33845\\
\dhline
\quad DoubleDS & 0 & 1 & 0 & 8 & 78 & 0 & 455 & 1862 & 4087 & 2847 & 24411 & 47035 & 46284 & 183326 & 243542\\
\dhline
\quad DoubleKSK & 0 & 0 & 0 & 11 & 410 & 13 & 293 & 8565 & 20180 & 13424 & 25206 & 39552 & 42935 & 53756 & 80228\\
\dhline
\quad DoubleRRset & 0 & 0 & 0 & 0 & 240 & 0 & 102 & 691 & 613 & 825 & 793 & 718 & 388 & 162 & 396\\
\dhline
\quad Noncompliant & 0 & 21 & 0 & 286 & 10036 & 6 & 2554 & 11397 & 34103 & 36636 & 137853 & 178225 & 174423 & 357362 & 290231\\


==> stats/ksk-ssclass-per-year-barplot-body.dat <==
,Cand-Cutover,Cutover,Likely-Cutover,Multi-Sign,unknown
'06,0,0,0,100,0
'07,13.5135135135135,2.7027027027027,2.7027027027027,75.6756756756757,5.40540540540541
'08,0,0,0,100,0
'09,1.44628099173554,1.03305785123967,18.801652892562,78.5123966942149,0.206611570247934
'10,2.28289372204226,2.05923183711245,11.9620546043498,83.3256208545426,0.3701989819528
'11,0,6.06060606060606,30.3030303030303,63.6363636363636,0
'12,1.94571222675955,2.97862118664425,41.5325486428057,51.2370886380014,2.30602930578909
'13,1.74131135793622,29.2439985668219,24.0487280544608,43.4360444285202,1.52991759226084
'14,0.304288121840085,34.6139441982398,42.196180013732,22.2052306347918,0.680357031396292
'15,1.12305972112602,15.2722967640095,20.5126940278874,61.9277821625888,1.16416732438832
'16,7.24927783486167,31.1471278183827,42.3920629689227,18.3832225044105,0.828308873422384
'17,14.310176215518,20.6092812990128,43.9169665098256,20.7299566380662,0.433619337577267
'18,24.1771325134827,9.49409371675966,55.4556142347958,10.6212327616773,0.251926773284565
'19,11.2184913853802,9.49442121086087,36.1787832443107,42.6884622060369,0.419841953411298
'20,22.3129633686185,14.3872195877466,47.3381854307496,15.7106450985897,0.250986514295587


==> stats/ksk-ssclass-per-year-barplot-raw-body.dat <==
\emph{KSK Transitions} \\
\quad Cand-Cutover & 0 & 5 & 0 & 7 & 296 & 0 & 81 & 486 & 195 & 683 & 14957 & 38777 & 64779 & 68512 & 144642\\
\dhline
\quad Cutover & 0 & 1 & 0 & 5 & 267 & 2 & 124 & 8162 & 22182 & 9288 & 64264 & 55846 & 25438 & 57983 & 93264\\
\dhline
\quad Likely-Cutover & 0 & 1 & 0 & 91 & 1551 & 10 & 1729 & 6712 & 27041 & 12475 & 87465 & 119004 & 148585 & 220946 & 306866\\
\dhline
\quad Multi-Sign & 11 & 28 & 4 & 380 & 10804 & 21 & 2133 & 12123 & 14230 & 37662 & 37929 & 56173 & 28458 & 260701 & 101843\\
\dhline
\quad unknown & 0 & 2 & 0 & 1 & 48 & 0 & 96 & 427 & 436 & 708 & 1709 & 1175 & 675 & 2564 & 1627\\


==> stats/ksk-trans-err-per-year-barplot-body.dat <==
,Valid,Warning,Critical
'06,0,100,0
'07,56.7567567567568,40.5405405405405,2.7027027027027
'08,0,100,0
'09,59.297520661157,40.702479338843,0
'10,77.9191732222736,21.8494524140059,0.2313743637205
'11,18.1818181818182,81.8181818181818,0
'12,61.3740091280327,33.2212346865241,5.40475618544319
'13,40.996058760301,58.1261196703691,0.877821569329989
'14,53.3050371387554,45.7274826789838,0.967480182260783
'15,60.4725730071034,38.1790976058932,1.34832938700342
'16,66.8637676663888,28.3418312944689,4.79440103914232
'17,65.8606882553741,32.7439800719624,1.39533167266353
'18,65.9596543937895,29.673614869278,4.36673073693246
'19,58.5352035185507,38.3947431333571,3.07005334809221
'20,44.779573060678,38.4371885808078,16.7832383585143


==> stats/ksk-trans-err-per-year-barplot-raw-body.dat <==
\emph{KSK Transitions} \\
\quad Critical & 0 & 1 & 0 & 0 & 30 & 0 & 225 & 245 & 620 & 820 & 9892 & 3781 & 11700 & 18749 & 108796\\
\dhline
\quad Valid & 0 & 21 & 0 & 287 & 10103 & 6 & 2555 & 11442 & 34160 & 36777 & 137956 & 178466 & 176729 & 357478 & 290280\\
\dhline
\quad Warning & 11 & 15 & 4 & 197 & 2833 & 27 & 1383 & 16223 & 29304 & 23219 & 58476 & 88728 & 79506 & 234479 & 249166\\


==> stats/zone-per-source-year.dat <==
AXFR Scrape & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & 10071 & 5087 & 39106 & 23001\\
\dhline
CZDS Scrape & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & 1486740 & 586367\\
\dhline
DLV Crawl & NA & NA & NA & 29882 & 316879 & 437260 & NA & 99910 & 418429 & 409863 & 354055 & 85947 & 39029 & 11005 & 61829 & 10211\\
\dhline
NSEC Walk & NA & NA & 8818 & 17432 & 39416 & 125015 & NA & 45052 & 187869 & 189780 & 165194 & 44299 & 19470 & 5690 & 32058 & 5252\\
\dhline
Other & 2 & 113 & 10847 & 20440 & 37176 & 443876 & NA & 522203 & 7699153 & 8078773 & 6984714 & 1748770 & 796517 & 252877 & 1685094 & 297176\\
\dhline
P-DNS & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & NA & 9669908 & 9950352\\
\dhline
Registry Scrape & NA & 1 & 853 & 1374 & 1402 & 969 & NA & 176 & 566 & 552 & 1150145 & 9710245 & 10571470 & 3794568 & 16348389 & 2477047\\
\dhline
User Submission & 12 & 390 & 39589 & 77625 & 137853 & 139604 & NA & 354217 & 7108250 & 7709995 & 7344963 & 1811286 & 1138116 & 335147 & 1826450 & 286705\\
\dhline


==> stats/zsk-rfcclass-per-year-barplot-body.dat <==
,DoubSig,PrePub,unknown
'06,18.9189189189189,70.2702702702703,10.8108108108108
'07,15.4639175257732,10.3092783505155,74.2268041237113
'08,0,0,100
'09,9.3248787765759,44.8340171577769,45.8411040656472
'10,6.88278045621357,29.9561056343096,63.1611139094769
'11,4.76190476190476,38.0952380952381,57.1428571428571
'12,5.67432745412435,18.1186531266702,76.2070194192054
'13,5.30885073950177,20.5694224901665,74.1217267703317
'14,4.88191112592116,18.3598783871852,76.7582104868936
'15,4.55837734321338,15.3752553027925,80.0663673539941
'16,2.35237027810891,10.7687537753449,86.8788759465462
'17,3.57013268059403,20.2818894968353,76.1479778225707
'18,4.25428838728878,25.9709956923723,69.7747159203389
'19,6.66335293480261,13.6145074951684,79.722139570029
'20,2.83018179181088,23.8664355108992,73.3033826972899


==> stats/zsk-rfcclass-per-year-barplot-raw-body.dat <==
\emph{ZSK Transitions} \\
\quad DoubSig & 7 & 15 & 0 & 250 & 1913 & 2 & 1274 & 17330 & 16555 & 20042 & 39605 & 79402 & 95631 & 232452 & 116298\\
\dhline
\quad PrePub & 26 & 10 & 0 & 1202 & 8326 & 16 & 4068 & 67146 & 62260 & 67601 & 181305 & 451082 & 583795 & 474944 & 980721\\
\dhline
\quad Noncompliant & 4 & 72 & 43 & 1229 & 17555 & 24 & 17110 & 241960 & 260294 & 352031 & 1462711 & 1693579 & 1568447 & 2781118 & 3012187\\


==> stats/zsk-ssclass-per-year-barplot-body.dat <==
,Cand-Cutover,Cutover,Likely-Cutover,Multi-Sign,unknown
'06,0,0,27.027027027027,72.972972972973,0
'07,10.3092783505155,1.03092783505155,28.8659793814433,54.639175257732,5.15463917525773
'08,0,0,88.3720930232558,11.6279069767442,0
'09,0.447594181275643,8.2804923535994,21.1115255501678,69.8246922790004,0.335695635956733
'10,2.20191408217601,7.6671224005181,22.5084550622436,67.1979563934662,0.424552061596028
'11,7.14285714285714,0,35.7142857142857,57.1428571428571,0
'12,5.01959736326385,5.38482095136291,68.3279885978977,20.8400142526278,0.427578834847675
'13,4.5059368452009,10.9954171721256,59.3647759438297,24.9497604430884,0.18410959575537
'14,1.49303026460519,15.7197243364228,52.8187102082221,29.5161732658231,0.452361924926794
'15,2.36902796162611,13.9585238153723,56.8803249680445,26.578783371316,0.213339883641061
'16,5.43328932105266,15.9250805258428,69.3933492157677,9.15247552744947,0.0958054098873796
'17,15.1890481519633,9.52315649331876,66.3059005073148,8.74611015964926,0.235784687753899
'18,21.8987460590523,4.26527655254545,65.7666158185983,8.00574587621276,0.0636156935912305
'19,10.7716924742168,7.85460514132952,68.7052424040723,12.3633157269829,0.305144253398438
'20,24.6428385435045,3.6383427844698,64.3378793859446,7.29887963757475,0.0820596485063051


==> stats/zsk-ssclass-per-year-barplot-raw-body.dat <==
\emph{ZSK Transitions} \\
\quad Cand-Cutover & 0 & 10 & 0 & 12 & 612 & 3 & 1127 & 14709 & 5063 & 10416 & 91476 & 337814 & 492256 & 375772 & 1012625\\
\dhline
\quad Cutover & 0 & 1 & 0 & 222 & 2131 & 0 & 1209 & 35893 & 53307 & 61372 & 268118 & 211801 & 95878 & 274009 & 149507\\
\dhline
\quad Likely-Cutover & 10 & 28 & 38 & 566 & 6256 & 15 & 15341 & 193788 & 179113 & 250088 & 1168321 & 1474685 & 1478350 & 2396792 & 2643776\\
\dhline
\quad Multi-Sign & 27 & 53 & 5 & 1872 & 18677 & 24 & 4679 & 81445 & 100092 & 116860 & 154093 & 194519 & 179959 & 431296 & 299926\\
\dhline
\quad unknown & 0 & 5 & 0 & 9 & 118 & 0 & 96 & 601 & 1534 & 938 & 1613 & 5244 & 1430 & 10645 & 3372\\


==> stats/zsk-trans-err-per-year-barplot-body.dat <==
,Valid,Warning
'06,57.5757575757576,42.4242424242424
'07,4,96
'08,0,0
'09,35.6060606060606,64.3939393939394
'10,40.7266334602989,59.2733665397011
'11,5.55555555555556,94.4444444444444
'12,23.4930737551479,76.5069262448521
'13,28.9170888773143,71.0829111226857
'14,26.7055763496796,73.2944236503204
'15,30.4884588615177,69.5115411384822
'16,15.3152867683672,84.6847132316328
'17,16.7064416645931,83.2935583354069
'18,11.1603029616176,88.8396970383824
'19,11.2272334025072,88.7727665974928
'20,6.38074636811213,93.6192536318879


==> stats/zsk-trans-err-per-year-barplot-raw-body.dat <==
\emph{ZSK Transitions} \\
\quad Valid & 19 & 1 & 0 & 517 & 4170 & 1 & 1255 & 24428 & 21048 & 26721 & 33833 & 88625 & 75826 & 79421 & 69998\\
\dhline
\quad Warning & 14 & 24 & 0 & 935 & 6069 & 17 & 4087 & 60048 & 57767 & 60922 & 187077 & 441859 & 603600 & 627975 & 1027021\\

